A Clustering-based Consistency Adaptation Strategy for Distributed SDN Controllers

Distributed controllers are oftentimes used in large-scale SDN deployments where they run a myriad of network applications simultaneously. Such applications could have different consistency and availability preferences. These controllers need to communicate via east/west interfaces in order to synchronize their state information. The consistency and the availability of the distributed state information are governed by an underlying consistency model. Earlier, we suggested the use of adaptively-consistent controllers that can autonomously tune their consistency parameters in order to meet the performance requirements of a certain application. In this paper, we examine the feasibility of employing adaptive controllers that are built on-top of tunable consistency models similar to that of Apache Cassandra. We present an adaptation strategy that uses clustering techniques (sequential k-means and incremental k-means) in order to map a given application performance indicator into a feasible consistency level that can be used with the underlying tunable consistency model. In the cases that we modeled and tested, our results show that in the case of sequential k-means, with a reasonable number of clusters (>= 50), a plausible mapping (low RMSE) could be estimated between the application performance indicators and the consistency level indicator. In the case of incremental k-means, the results also showed that a plausible mapping (low RMSE) could be estimated using a similar number of clusters (>= 50) by using a small threshold (~$ 0.01).

==> consistency_n_20.dat <==
1 1 0.050000000000000044
1 2 0.09999999999999998
1 3 0.15000000000000002
1 4 0.19999999999999996
1 5 0.25
1 6 0.30000000000000004
1 7 0.35
1 8 0.4
1 9 0.44999999999999996
1 10 0.5
1 11 0.55
1 12 0.6
1 13 0.65
1 14 0.7
1 15 0.75
1 16 0.8
1 17 0.85
1 18 0.9
1 19 0.95
2 1 0.09999999999999998
2 2 0.1947368421052632
2 3 0.28421052631578947
2 4 0.368421052631579
2 5 0.4473684210526315
2 6 0.5210526315789474
2 7 0.5894736842105264
2 8 0.6526315789473685
2 9 0.7105263157894737
2 10 0.7631578947368421
2 11 0.8105263157894737
2 12 0.8526315789473684
2 13 0.8894736842105263
2 14 0.9210526315789473
2 15 0.9473684210526316
2 16 0.968421052631579
2 17 0.9842105263157894
2 18 0.9947368421052631
2 19 1
3 1 0.15000000000000002
3 2 0.28421052631578947
3 3 0.4035087719298246
3 4 0.5087719298245614
3 5 0.6008771929824561
3 6 0.6807017543859649
3 7 0.7491228070175439
3 8 0.8070175438596492
3 9 0.8552631578947368
3 10 0.8947368421052632
3 11 0.9263157894736842
3 12 0.9508771929824561
3 13 0.9692982456140351
3 14 0.9824561403508771
3 15 0.9912280701754386
3 16 0.9964912280701754
3 17 0.9991228070175439
3 18 1
3 19 1
4 1 0.19999999999999996
4 2 0.368421052631579
4 3 0.5087719298245614
4 4 0.6243550051599587
4 5 0.7182662538699691
4 6 0.7933952528379773
4 7 0.8524251805985552
4 8 0.8978328173374613
4 9 0.9318885448916409
4 10 0.956656346749226
4 11 0.9739938080495356
4 12 0.9855521155830753
4 13 0.9927760577915377
4 14 0.9969040247678018
4 15 0.9989680082559339
4 16 0.9997936016511868
4 17 1
4 18 1
4 19 1
5 1 0.25
5 2 0.4473684210526315
5 3 0.6008771929824561
5 4 0.7182662538699691
5 5 0.8063080495356038
5 6 0.8708720330237358
5 7 0.9169891640866873
5 8 0.9489164086687306
5 9 0.9702012383900929
5 10 0.9837461300309598
5 11 0.9918730650154799
5 12 0.9963880288957688
5 13 0.9986455108359134
5 14 0.9996130030959752
5 15 0.9999355005159959
5 16 1
5 17 1
5 18 1
5 19 1
6 1 0.30000000000000004
6 2 0.5210526315789474
6 3 0.6807017543859649
6 4 0.7933952528379773
6 5 0.8708720330237358
6 6 0.9225232198142415
6 7 0.9557275541795666
6 8 0.9761609907120743
6 9 0.9880804953560371
6 10 0.9945820433436533
6 11 0.9978328173374613
6 12 0.9992776057791538
6 13 0.9998194014447884
6 14 0.9999742002063984
6 15 1
6 16 1
6 17 1
6 18 1
6 19 1
7 1 0.35
7 2 0.5894736842105264
7 3 0.7491228070175439
7 4 0.8524251805985552
7 5 0.9169891640866873
7 6 0.9557275541795666
7 7 0.9778637770897833
7 8 0.9897832817337461
7 9 0.9957430340557275
7 10 0.9984520123839009
7 11 0.9995356037151703
7 12 0.9998968008255934
7 13 0.9999871001031991
7 14 1
7 15 1
7 16 1
7 17 1
7 18 1
7 19 1
8 1 0.4
8 2 0.6526315789473685
8 3 0.8070175438596492
8 4 0.8978328173374613
8 5 0.9489164086687306
8 6 0.9761609907120743
8 7 0.9897832817337461
8 8 0.9960704929745178
8 9 0.9986901643248393
8 10 0.9996427720885925
8 11 0.9999285544177186
8 12 0.9999920616019687
8 13 1
8 14 1
8 15 1
8 16 1
8 17 1
8 18 1
8 19 1
9 1 0.44999999999999996
9 2 0.7105263157894737
9 3 0.8552631578947368
9 4 0.9318885448916409
9 5 0.9702012383900929
9 6 0.9880804953560371
9 7 0.9957430340557275
9 8 0.9986901643248393
9 9 0.9996725410812098
9 10 0.9999404620147654
9 11 0.9999940462014766
9 12 1
9 13 1
9 14 1
9 15 1
9 16 1
9 17 1
9 18 1
9 19 1
10 1 0.5
10 2 0.7631578947368421
10 3 0.8947368421052632
10 4 0.956656346749226
10 5 0.9837461300309598
10 6 0.9945820433436533
10 7 0.9984520123839009
10 8 0.9996427720885925
10 9 0.9999404620147654
10 10 0.9999945874558878
10 11 1
10 12 1
10 13 1
10 14 1
10 15 1
10 16 1
10 17 1
10 18 1
10 19 1
11 1 0.55
11 2 0.8105263157894737
11 3 0.9263157894736842
11 4 0.9739938080495356
11 5 0.9918730650154799
11 6 0.9978328173374613
11 7 0.9995356037151703
11 8 0.9999285544177186
11 9 0.9999940462014766
11 10 1
11 11 1
11 12 1
11 13 1
11 14 1
11 15 1
11 16 1
11 17 1
11 18 1
11 19 1
12 1 0.6
12 2 0.8526315789473684
12 3 0.9508771929824561
12 4 0.9855521155830753
12 5 0.9963880288957688
12 6 0.9992776057791538
12 7 0.9998968008255934
12 8 0.9999920616019687
12 9 1
12 10 1
12 11 1
12 12 1
12 13 1
12 14 1
12 15 1
12 16 1
12 17 1
12 18 1
12 19 1
13 1 0.65
13 2 0.8894736842105263
13 3 0.9692982456140351
13 4 0.9927760577915377
13 5 0.9986455108359134
13 6 0.9998194014447884
13 7 0.9999871001031991
13 8 1
13 9 1
13 10 1
13 11 1
13 12 1
13 13 1
13 14 1
13 15 1
13 16 1
13 17 1
13 18 1
13 19 1
14 1 0.7
14 2 0.9210526315789473
14 3 0.9824561403508771
14 4 0.9969040247678018
14 5 0.9996130030959752
14 6 0.9999742002063984
14 7 1
14 8 1
14 9 1
14 10 1
14 11 1
14 12 1
14 13 1
14 14 1
14 15 1
14 16 1
14 17 1
14 18 1
14 19 1
15 1 0.75
15 2 0.9473684210526316
15 3 0.9912280701754386
15 4 0.9989680082559339
15 5 0.9999355005159959
15 6 1
15 7 1
15 8 1
15 9 1
15 10 1
15 11 1
15 12 1
15 13 1
15 14 1
15 15 1
15 16 1
15 17 1
15 18 1
15 19 1
16 1 0.8
16 2 0.968421052631579
16 3 0.9964912280701754
16 4 0.9997936016511868
16 5 1
16 6 1
16 7 1
16 8 1
16 9 1
16 10 1
16 11 1
16 12 1
16 13 1
16 14 1
16 15 1
16 16 1
16 17 1
16 18 1
16 19 1
17 1 0.85
17 2 0.9842105263157894
17 3 0.9991228070175439
17 4 1
17 5 1
17 6 1
17 7 1
17 8 1
17 9 1
17 10 1
17 11 1
17 12 1
17 13 1
17 14 1
17 15 1
17 16 1
17 17 1
17 18 1
17 19 1
18 1 0.9
18 2 0.9947368421052631
18 3 1
18 4 1
18 5 1
18 6 1
18 7 1
18 8 1
18 9 1
18 10 1
18 11 1
18 12 1
18 13 1
18 14 1
18 15 1
18 16 1
18 17 1
18 18 1
18 19 1
19 1 0.95
19 2 1
19 3 1
19 4 1
19 5 1
19 6 1
19 7 1
19 8 1
19 9 1
19 10 1
19 11 1
19 12 1
19 13 1
19 14 1
19 15 1
19 16 1
19 17 1
19 18 1
19 19 1


==> cubic.dat <==
5 3.1022931000363645
10 2.770350432962003
15 1.761612491066547
20 1.2949709958782898
25 1.0259431352869952
30 0.8648932206729631
35 0.5404754645628105
40 0.5465831952015445
45 0.5101204241965589
50 0.502970910685027
55 0.38686878331912505
60 0.3189146644780656
65 0.31730910300390464
70 0.3163147156980484
75 0.3161589102540879
80 0.31001626480723027
85 0.3058636376933811
90 0.28920853891294607
95 0.26119259136632694
100 0.2372762761520357


==> incr_cubic.dat <==
0.01 86 0.1449349608298459
0.04 37 0.5903167757585382
0.07 25 0.8797131249136758
0.1 17 1.3928360126285555
0.13 13 1.9518071957088485
0.16 11 1.8687137843298327
0.19 9 2.005868006004991
0.22 9 2.022030663497278
0.25 8 2.0819418562894607
0.28 8 2.0819418562894607
0.31 7 2.602665993678797
0.34 7 2.594427873408352
0.37 6 2.6495061102802007
0.4 6 2.6960411948923277
0.43 5 4.036016517687735
0.46 5 4.074182410592898
0.49 5 4.074182410592898


==> incr_linear.dat <==
0.01 68 0.02780191543365941
0.04 27 0.1262149210251301
0.07 19 0.2055944411518893
0.1 14 0.2632890227062187
0.13 11 0.29008406890246163
0.16 8 0.33557677149603704
0.19 8 0.3433378723385037
0.22 7 0.3895426067911059
0.25 7 0.3895426067911059
0.28 6 0.46984057668274415
0.31 5 0.4905680712652818
0.34 5 0.5236783860821999
0.37 4 0.6806233378177813
0.4 4 0.6806233378177813
0.43 4 0.6806233378177813
0.46 4 0.6806233378177813
0.49 4 0.6921396767771794


==> incr_log.dat <==
0.01 65 0.538174594383726
0.04 33 0.5398784269281901
0.07 26 0.5452449580485416
0.1 23 0.5483255717976947
0.13 20 0.5548048485318824
0.16 17 0.5760365108727209
0.19 17 0.5768909963439443
0.22 14 0.5888092894743171
0.25 14 0.5891688416618076
0.28 14 0.5866477607865334
0.31 14 0.5866477607865334
0.34 11 0.5886421172288715
0.37 10 0.6130841001850501
0.4 10 0.6141086718766547
0.43 9 0.6154258223825867
0.46 9 0.6154258223825867
0.49 9 0.6154258223825867


==> incr_quadratic.dat <==
0.01 77 0.07362467419270467
0.04 31 0.2661187859286126
0.07 19 0.4304207803624677
0.1 14 0.6065619964267339
0.13 12 0.6284765382226124
0.16 11 0.7340894275572378
0.19 8 1.206140944570322
0.22 7 1.2200777928804405
0.25 7 1.286633112088187
0.28 6 1.3206240977822015
0.31 6 1.3206240977822015
0.34 5 1.6375637610112892
0.37 5 1.6657788403260065
0.4 5 1.6646199400989459
0.43 4 1.9603978600040097
0.46 4 1.896600328525489
0.49 4 1.8968522229728004


==> linear.dat <==
5 0.6284727712996112
10 0.25927494922044536
15 0.17829880156770328
20 0.13754114268017328
25 0.12104924294125861
30 0.1252262297394073
35 0.1194424301837079
40 0.11338755176680483
45 0.10249725104164127
50 0.10193568908012181
55 0.08502049748188974
60 0.0804351957135317
65 0.0767471041935681
70 0.07502805454872309
75 0.05477134033525127
80 0.05477132686980338
85 0.04954290025323421
90 0.049432093261756356
95 0.048081693473602846
100 0.048103502619268566


==> log.dat <==
5 0.8521935008336399
10 0.8090405060216168
15 0.7164381660937322
20 0.48886105941506514
25 0.4489965146311601
30 0.25101830843301376
35 0.1536624039726226
40 0.13441006184436463
45 0.1319399324042632
50 0.14022209716991096
55 0.09060584832293062
60 0.08981076801278008
65 0.08854843424566973
70 0.08854527986811231
75 0.08221805257990997
80 0.07301596536350162
85 0.0729951341235433
90 0.07280840637993106
95 0.07270397295993536
100 0.07178746376952583


==> quadratic.dat <==
5 1.6983894652449387
10 1.283240066885676
15 1.2043338860243387
20 0.9201632469008946
25 0.5374592132346134
30 0.45617131286880785
35 0.45616309395730664
40 0.38277532030776273
45 0.3604916915853537
50 0.3167032566959785
55 0.31801104092231064
60 0.2266894099720163
65 0.23827515799078372
70 0.22747480320126268
75 0.20757111749168156
80 0.20205587885217707
85 0.18861513751457878
90 0.15208984839508138
95 0.13212546128187974
100 0.10729706176135366

